New constraints on primordial features from the galaxy two-point correlation function

Features in the primordial power spectrum represent the imprinted signal in the density perturbations of the physics and evolution of the early Universe. A measurement of such signals will represents the need to go beyond the minimal assumption made for the initial conditions of the cosmological perturbations. For the first time, we study different templates with undamped oscillations or a bump from the two-point correlation function measured from BOSS DR12 galaxies constraining the amplitude of the features to be at most a few percent. Constraints are competitive to the ones obtained with {\em Planck} DR3.

==> reply_v1.txt <==
Reply to Report of Referee B -- LP17287D/Ballardini
----------------------------------------------------------------------

We thank the referees for their helpful suggestions. We replied to the points raised and we highlighted in red all the modifications implemented on the manuscript.
1)	In section II, we have included a complete list of mechanisms that could generate primordial features connected to the three phenomenological templates studied. We have classified the different mechanisms for each template subdividing the relevant literature.

While the list covers the possible mechanisms studied in the literature, we avoid entering in a more detailed description. Different models have different implications for the underlying physical parameters and possible departures from the oscillatory templates with constant amplitude studied here.

2)	In section IV, we have written down all the steps to connect the modified power spectrum in presence of primordial features to the observed galaxy two-point correlation function. This consists in a review of the basic methodology of the BAO fitting, and it follows the standard methodology assumed to describe and analyse BAO datasets.

3)	In section V, we include some further clarification on the connection between physical and phenomenological parameters of the model with a bump in the PPS (M3) under the assumption of the Lagrangian term (16).

The expected primordial features for models with a resonant production of particles can be safely described with a bump in the PPS. On the other hand, the situation is more complex for the models generating oscillatory signals. For this reason, we prefer to present general constraints on the phenomenological parameters and on the amplitude of such primordial oscillations.

